$k$-Schur functions and affine Schubert calculus

This book is an exposition of the current state of research of affine Schubert calculus and $k$-Schur functions. This text is based on a series of lectures given at a workshop titled "Affine Schubert Calculus" that took place in July 2010 at the Fields Institute in Toronto, Ontario. The story of this research is told in three parts: 1. Primer on $k$-Schur Functions 2. Stanley symmetric functions and Peterson algebras 3. Affine Schubert calculus

==> kschurnotes/tomcomments.txt <==
Round 2!  I have a growing list of related mathy questions, too, so it
would be nice to get together to discuss sometime this week. You could
also ask for clarification on any of the below notes that don't make
sense.

p20: Just before Sage Ex2.26:  What is n(\lambda) in t^{n(\lambda)}?
## added to page 3 section 2

p26: Ex 3.6: "defn's of the elements k-Schur...' this sentence is kinda clunky.
"the seven tableaux of shape..."  Which shape?
"not obvious until..."  Maybe call more attention to this fact?  It's
interesting!
## Improved: The seven tableaux that make up the terms in the expansion of h(4,3,1) in
## terms of k-Schur functions with k = 6 are
## also added remark about a page earlier:
## From Proposition \ref{th:hstrip}, we know
## that if $\mu \slash \la$ forms a
## weak horizontal strip then $\mu \slash \la$ forms a (usual) horizontal strip, hence there 
## is a triangularity relation between the homogeneous and $k$-Schur bases that follows from the
## corresponding relationship between the homogeneous and Schur functions.

p27: "are four reduced words _in_ ..."
side note: multiplying h_r by the dual k-schur function is interesting
once we've segregated the h_\lambda's and the m_\lambda's into
separate spaces dual under the inner product.  Does this
multiplication make sense?
## probably should talk to Tom about this.  I think that I got the _in_
## or someone did because I couldn't find this typo, but I can't seem to
## tell what the question he has here is asking.

p28: Ex 3.11: c_k = i-j, the content at the marking.  Why is c_1=0??
It seems c_1=3, c_2=2, and c_3=3.
## Messed up.  This is now corrected.

p29: expansion of k-schur into m_\lambdas:  the sum is over \mu_1 \leq
1; I'm guessing the 1 isn't what should be there.
## fixed

Side Note: The strong marked tableaux notation was kinda confusing
because the _entries_ from the strong horiz. strip became _subscripts_
in the strong marked tableaux.  It might be awkward looking, but could
the entries in the strong horiz. strip be written as subscripts for
consistency?

p32: "standard tableau so given" needs comma between 'tableau' and 'so'
'determine_d_ experimentally' (insert the 'd' to get tense right)
'statistic charge' -> 'charge statistic'
Where is the poset structure given?
## I think that this is fixed

p36: Insert forward reference to RSK generalization
Example of catabolizable and not catabolizable tableaux.  This is a
kind of complicated definition!
"Recall sec 2.1... k-split" link back?
( p2: I can compute the k-split, but the verbal description of what
the k-split does didn't make sense to me until I'd done a bunch of
examples.  maybe could use some tweaking and/or example.)
"...does not contain an r."  This seems to be a sentence fragment?
\lambda^{(*)} contains an r for the last partition, but r is then
immediately used for another purpose.

ok, that's all for now!

Math Questions (some of which may be addressed in the reading, not sure yet):
Q: Standard Young tableaux are often thought of as chains in the poset
of partitions.  similar realization of things like strong marked
tableaux?  How about dual equivalence?

Q: I can't help but notice that the k-split gives a list of k-bounded
k+1 cores.  Is this fact something that has been used?  Can one 'lift'
the crystal structure on k+1 cores to the k-splits?

Q: The definition of atoms is really a big stack of recursive
definitions!  Do non-recursive definitions exist?

